Cooling Theory Faced with Old Warm Neutron Stars: Role of Non-Equilibrium Processes with Proton and Neutron Gaps

Recent observations have found several candidates for old warm neutron stars whose surface temperatures are above the prediction of the standard neutron star cooling scenario, and thus require some heating mechanism. Motivated by these observations, we study the non-equilibrium beta process in the minimal cooling scenario of neutron stars, which inevitably occurs in pulsars. This out-of-equilibrium process yields the late time heating in the core of a neutron star, called the rotochemical heating, and significantly changes the time evolution of the neutron star surface temperature. To perform a realistic analysis of this heating effect, we include the singlet proton and triplet neutron pairing gaps simultaneously in the calculation of the rate and emissivity of this process, where the dependence of these pairing gaps on the nucleon density is also taken into account. We then compare the predicted surface temperature of neutron stars with the latest observational data. We show the simultaneous inclusion of both proton and neutron gaps is advantageous for the explanation of the old warm neutron stars since it enhances the heating effect. It is then found that the observed surface temperatures of the old warm millisecond pulsars, J2124-3358 and J0437-4715, are explained for various choices of nucleon gap models. The same setup is compatible with the observed temperatures of ordinary pulsars including old warm ones, J0108-1431 and B0950+08, by choosing the initial rotational period of each neutron star accordingly. In particular, the upper limit on the surface temperature of J2144-3933 can be satisfied if its initial period is $\gtrsim 10\,\mathrm{ms}$.

==> reply_to_mnras.txt <==
Dear Editor,

Thank you for facilitating the review. We would like to thank the referee for reading our manuscript and for providing useful comments. In particular, we appreciate the referee’s suggestion on adding discussion about the magnetic field as the explanation of old pulsars, and also the initial period distribution which is typically found to be longer than our requirement.

We have followed the surface temperatures of old pulsars which have the same PPdot parameter as J2144, J0108 and J0950. We have found that at middle-age (t~10^4 - 10^6 yr), the surface temperature of J2144 is lower than B0950 and J0108 due to the smaller magnetic field. But at old-age (t>10^7 yr), the temperatures converges to the same line, which are the same as those in figure 3 of the manuscript. We have internally crosschecked this result. Thus we conclude the smallness of the magnetic field does not help explain the low temperature of J2144, and have added the relevant discussion below 4th paragraph in section 4.3.

It reads, “We note that the heating rate for old pulsars do not have strong dependence on $P\dot{P}$ and thus its dipole magnetic field. This is because at a sufficiently old pulsar, the spin-down effect is very weak and the evolution of $\eta_\ell^\infty$ is solely determined by the equilibration caused by the modified Urca process. The heating rate with larger $P\dot{P}$ becomes smaller only at middle-age, when the spin-down effect is relevant, and the difference vanishes for old pulsars. Therefore, if a short initial period ($P_0=1\unit{ms}$) is assumed, the low surface temperature of J2144-3933 cannot be explained by its rather large $P\dot{P}$ compared to the other old pulsars.”

We admit that P0=1 ms is rather strong requirement for ordinary pulsars considering the recent studies for their birth period. The detailed analysis for the consistency with such studies is beyond the scope of our work, and we have added the relevant discussion below the first paragraph in section 5.

It reads, “To explain the observation, we require $P_0\sim 1\unit{ms}$ for old warm pulsars and $P_0 \gtrsim 10\unit{ms}$ for old cold one. This assumption is reasonable for hot MSPs since their current periods are also as small as $\Order(1)\unit{ms}$. On the other hand, for ordinary pulsars, several recent studies suggest that they are born with $P_0 = \Order(10-100)\unit{ms}$~\cite{2012Ap&SS.341..457P, 2013MNRAS.430.2281N, Igoshev:2013rqf, Igoshev:2013rqf, FaucherGiguere:2005ny, 2010MNRAS.401.2675P, Gullon:2014dva, Gullon:2015zca, Muller:2018utr}, which is apparently incompatible with the requirement of $P_0\sim 1\unit{ms}$. This may be due to the observational bias: the observed old warm pulsars may be very rare in the whole pulsar population, but only these pulsars have temperatures high enough to observe in the current sensitivity. In order to test this hypothesis, we need future telescopes which have better sensitivity for lower temperature.”


We have also modified the first paragraph in Appendix for the paper to be self-contained. 
It reads
"In this appendix, we give a detailed discussion on the phase space integrals in Eqs.~\eqref{eq:i-integ-emis}  and~\eqref{eq:i-integ-gamma}. While the nucleon pairing is negligible, we use the formulas in Refs.~\cite{Gusakov:2002hh, Fernandez:2005cg}. In the numerical calculation, we neglect the pairing if $3v_n+v_p < 1$ for the neutron branch and if $v_n+3v_p < 1$ for the proton branch.
If the pairing operates but $\xi_\ell < 1$, we neglect non-equilibrium effects and use the results in Ref.~\cite{Gusakov:2002hh}. If the pairing operates and $\xi_\ell \geq 1$, we numerically perform the integrals using the zero temperature approximation; we show the detail of this calculation in this appendix. 
We have checked that the result scarcely depends on the choice of the threshold value of pairing and $\xi_\ell$."

In addition, we have made following minor changes.

- breaking index -> braking index

We have addressed all the comments and hope our paper can be accepted for publication in MNRAS.

Sincerely,

Keisuke Yanagi, Natsumi Nagata, and Koichi Hamaguchi



